Opportunistic Device-to-Device Communication in Cellular networks: From Theory to Practice

This dissertation studies different aspects of D2D communications and its impact on the key performance indicators of the network. We design an architecture for the collaboration of cellular users by means of timely exploited D2D opportunities. We begin by presenting the analytical study on opportunistic outband D2D communications. The study reveals the great potential of opportunistic outband D2D communications for enhancing energy efficiency, fairness, and capacity of cellular networks when groups of D2D users can be form and managed in the cellular network. Then we introduce a protocol that is compatible with the latest release of IEEE and 3GPP standards and allows for implementation of our proposal in a today's cellular network. To validate our analytical findings, we use our experimental Software Defined Radio (SDR)-based testbed to further study our proposal in a real world scenario. The experimental results confirm the outstanding potential of opportunistic outband D2D communications. Finally, we investigate the performance merits and disadvantages of different D2D modes. Our investigation reveals, despite the common belief, that all D2D modes are complementary and their merits are scenario based.

==> README.txt <==
Hi!

I have tried to reduce the template you are opening as much as possible. However, I have left somethings that I have thought could be useful for someone. I am gonna try to give you some clues about how to use it.

STRUCTURE
---------

First thing first. I think the best way of structuring the thesis is having folders per chapter/paper. Although I have only left the 00-headers one, in main.tex you can see the structure of my thesis, with folders named ./0X-ChapterName. Similarly, you can see that I only call ChapterNameHead.tex files. Those were my "main" files per chapter, all the tex files of each chapter were in its folder. This is only a point of view, just wanted to give you an idea :)

Regarding images/figures, I had only a common folder for the whole thesis (./img). Having one per chapter is fine also, your call. Do the most convenient thing for you, personally, the simpler the path the better.


CONFIG FOLDER
-------------

In the config folder you will find hyphenation.tex, macros.tex and packages.tex . 
- Packages -> Personal advice, go over them and remove or comment what you are not going to use. I'd comment them because you might need them later. I have tried to leave quite general ones. However, some are related to the headers and I inherited them, check that the file compiles and looks good after commenting any package.
- Macros -> This is important. The headers were inherited and it was a pain to put your name once and again, as well as your supervisor's or the thesis title. I have put some macros that will allow you to write it only once :). I only had one supervisor, so if you have more than one edit the headersIMDEA file and add more macros. I have left also some style macros related to the headings and footnotes as well as some useful newtheorem macros. Just remove whatever you don't need.
- Hyphenation -> Well, this is quite self descriptive :)


00-Headers FOLDER
-----------------

You can find the files for the abstract, acknowledgements and university and IMDEA headers in there. Headers were inherited, I polished them a bit and included several macros, feel free to improve them, update this readme file and give it back to Rebeca :). In principle i think you should only need to modify it to add more supervisors or similar stuff.


MAIN FILE
---------

Apart from including the files mentioned above, you will find the following:
- References style: Just a possibility
- Numbering: BEWARE of this. Numbering is a pain, the way it is done should work if you don't break anything :). It is prepared so you have roman numbering at the beginning and arabic after the different tables of contents.
- phantomsection : DO NOT REMOVE IT unless you don't want the table of contents to be mentioned in the table of contents :). Table of contents do not mention themselves, so if you want it there you need a phantomsection.
- thesis structure: It is mentioned above. Here you can find how I structured my thesis. In my case we decided to go for a general related work chapter. There we had a section per paper with 2 subsections: Background and related work. Background is basically the introduction of the paper (or similar) and related work is the related work itself. If you use this same structure it would be a good idea to have some overview or similar at the beginning of the chapter, 1-2 pages giveing a very quick introduction and explaining the main contributions.


Hope you find it useful!
That's all folks!

Jordi Arjona
